The prestige and status of research fields within mathematics

While the ``hierarchy of science'' has been widely analysed, there is no corresponding study of the status of subfields within a given scientific field. We use bibliometric data to show that subfields of mathematics have a different ``standing'' within the mathematics community. Highly ranked departments tend to specialize in some subfields more than in others, and the same subfields are also over-represented in the most selective mathematics journals or among recipients of top prizes. Moreover this status of subfields evolves markedly over the period of observation (1984--2016), with some subfields gaining and others losing in standing. The status of subfields is related to different publishing habits, but some of those differences are opposite to those observed when considering the hierarchy of scientific fields. We examine possible explanations for the ``status'' of different subfields. Some natural explanations -- availability of funding, importance of applications -- do not appear to function, suggesting that factors internal to the discipline are at work. We propose a different type of explanation, based on a notion of ``focus'' of a subfield, that might or might not be specific to mathematics.

==> listJournals.txt <==
ACM Trans. Math. Software & acmms & 648 & 1.72 \\ 
Acta Math. & acta & 469 & 3.51 \\ 
Acta Numer. & actaNum & 98 & 5.31 \\ 
Adv. Comput. Math. & advCompMath & 978 & 0.91 \\ 
Adv. Differential Equations & AdvDiffEq & 379 & 1.07 \\ 
Adv. Math. & advances & 4243 & 1.52 \\ 
Adv. Nonlinear Stud. & AdvNLStud & 466 & 0 \\ 
Adv. Theor. Math. Phys. & ATMP & 316 & 0 \\ 
Adv. in Appl. Probab. & AdvApplProba & 1925 & 0.64 \\ 
Adv. in Math. & advances & 208 & 1.52 \\ 
Algebr. Geom. Topol. & geotopo & 985 & 0.69 \\ 
Amer. J. Math. & ajm & 1595 & 1.35 \\ 
Anal. PDE & AnalPDE & 321 & 1.88 \\ 
Ann. Appl. Probab. & AnnApplProba & 1751 & 1.33 \\ 
Ann. Appl. Stat. & AnnApplStat & 647 & 0 \\ 
Ann. Comb. & annalsCombi & 384 & 0 \\ 
Ann. Inst. H. Poincar\'e Anal. Non Lin\'eaire & ihpan & 646 & 2.25 \\ 
Ann. Inst. H. Poincar\'e Probab. Statist. & ihpProba & 698 & 1.18 \\ 
Ann. Inst. H. Poincaré Anal. Non Linéaire & ihpan & 603 & 2.25 \\ 
Ann. Inst. H. Poincaré Probab. Statist. & ihpProba & 37 & 0 \\ 
Ann. Inst. Henri Poincaré Probab. Stat. & ihpProba & 517 & 1.12 \\ 
Ann. Probab. & AnnProba & 2881 & 1.77 \\ 
Ann. Sc. Norm. Super. Pisa Cl. Sci. (5) & pisa & 360 & 0 \\ 
Ann. Sci. \'Ecole Norm. Sup. (4) & asens & 845 & 2.17 \\ 
Ann. Statist. & AnnStat & 3546 & 1.65 \\ 
Ann. of Math. (2) & annals & 1547 & 3.81 \\ 
Appl. Comput. Harmon. Anal. & acha & 935 & 1.11 \\ 
Arch. Ration. Mech. Anal. & ARMA & 1015 & 2.44 \\ 
Ark. Mat. & arkiv & 692 & 0.75 \\ 
Automatica J. IFAC & Automatica & 3801 & 0 \\ 
Bernoulli & bernoulli & 1196 & 0.91 \\ 
Biometrika & biometrika & 2524 & 0.8 \\ 
Bull. Amer. Math. Soc. (N.S.) & bams & 974 & 0.74 \\ 
Calc. Var. Partial Differential Equations & cvpde & 500 & 1.65 \\ 
Chaos & Chaos & 1498 & 0 \\ 
Combin. Probab. Comput. & CombProbaComput & 1134 & 0.78 \\ 
Combinatorica & combinatorica & 1256 & 0.88 \\ 
Comm. Math. Phys. & cmp & 2578 & 1.45 \\ 
Comm. Partial Differential Equations & commpde & 2343 & 1.78 \\ 
Comm. Pure Appl. Math. & cpam & 1452 & 2.85 \\ 
Comment. Math. Helv. & cmh & 1146 & 1.03 \\ 
Compos. Math. & compositio & 940 & 1.35 \\ 
Compositio Math. & compositio & 1318 & 1.35 \\ 
Comput. Complexity & computcomp & 414 & 0.41 \\ 
Constr. Approx. & constr & 1013 & 1.0 \\ 
Discrete Comput. Geom. & dcg & 2086 & 0.61 \\ 
Discrete Contin. Dyn. Syst. & dcds & 3633 & 0.82 \\ 
Discrete Contin. Dynam. Systems & dcds & 454 & 0.8 \\ 
Duke Math. J. & compositio & 2656 & 2.29 \\ 
Dyn. Syst. & DynSys & 436 & 0.46 \\ 
Econometric Theory & EconTheory & 478 & 0 \\ 
Econometrica & econometrica & 1622 & 0.85 \\ 
Electron. Comm. Probab. & ElectrCommunProba & 242 & 0.61 \\ 
Electron. Commun. Probab. & electrCommunProba & 666 & 0 \\ 
Electron. J. Combin. & elecJComb & 3070 & 0.52 \\ 
Electron. J. Probab. & ElectronJProba & 1204 & 0.99 \\ 
Ergodic Theory Dynam. Systems & etds & 949 & 0 \\ 
Expo. Math. & expo & 395 & 0.57 \\ 
Exposition. Math. & expo & 340 & 0.57 \\ 
Finance Stoch. & FinancStoch & 495 & 1.26 \\ 
Geom. Funct. Anal. & gafa & 1107 & 2.0 \\ 
Geom. Topol. & geotopo & 907 & 1.37 \\ 
IMA J. Numer. Anal. & imajna & 1362 & 1.5 \\ 
Indiana Univ. Math. J. & indiana & 2181 & 1.06 \\ 
Infin. Dimens. Anal. Quantum Probab. Relat. Top. & InfinDimAnal & 642 & 0.6 \\ 
Inst. Hautes \'Etudes Sci. Publ. Math. & ihes & 151 & 4.2 \\ 
Int. Math. Res. Not. & irmn & 691 & 1.08 \\ 
Int. Math. Res. Not. IMRN & irmn & 1981 & 0 \\ 
Interfaces Free Bound. & interface & 221 & 0 \\ 
Internat. Math. Res. Notices & irmn & 548 & 1.08 \\ 
Invent. Math. & inventiones & 2735 & 2.89 \\ 
Inverse Problems & inverse & 3397 & 1.24 \\ 
J. Algebra & crelle & 4680 & 0.62 \\ 
J. Algebraic Geom. & jag & 661 & 1.41 \\ 
J. Amer. Math. Soc. & bams & 853 & 3.56 \\ 
J. Amer. Statist. Assoc. & JAmStatAssoc & 3185 & 0.84 \\ 
J. Bus. Econom. Statist. & JBusEconStat & 355 & 0 \\ 
J. Combin. Theory Ser. A & JCombThA & 3072 & 1.01 \\ 
J. Combin. Theory Ser. B & JCombThB & 2012 & 1.1 \\ 
J. Comput. Graph. Statist. & JComputGraphStat & 330 & 0 \\ 
J. Cryptology & jcryptol & 450 & 1.47 \\ 
J. Differential Equations & jde & 6754 & 1.74 \\ 
J. Differential Geom. & jdg & 1551 & 1.56 \\ 
J. Eur. Math. Soc. (JEMS) & jems & 420 & 2.06 \\ 
J. Fluid Mech. & JFluidMech & 3467 & 0 \\ 
J. Funct. Anal. & cmh & 6113 & 1.31 \\ 
J. Geom. Phys. & jGeomPhys & 2843 & 0.64 \\ 
J. Lond. Math. Soc. (2) & jlms & 896 & 0 \\ 
J. London Math. Soc. (2) & inventiones & 2328 & 1.04 \\ 
J. Math. Anal. Appl. & commpde & 20090 & 0.8 \\ 
J. Math. Biol. & JMathBio & 962 & 0 \\ 
J. Math. Log. & jmathlog & 84 & 0 \\ 
J. Math. Pures Appl. (9) & jmpa & 1326 & 1.8 \\ 
J. Mech. Phys. Solids & JMSS & 1001 & 0 \\ 
J. Nonlinear Sci. & jnls & 305 & 1.25 \\ 
J. R. Stat. Soc. Ser. B Stat. Methodol. & JRStatSocB & 515 & 1.83 \\ 
J. R. Stat. Soc. Ser. B. Stat. Methodol. & JRSSB & 190 & 1.67 \\ 
J. Reine Angew. Math. & asens & 3251 & 1.3 \\ 
J. Statist. Plann. Inference & JStatPlan & 5841 & 0.28 \\ 
J. Theoret. Biol. & JThBio & 600 & 0 \\ 
J. Theoret. Probab. & JTheorProba & 1442 & 0.68 \\ 
J. Topol. & jTopol & 337 & 1.15 \\ 
Math. Ann. & mathann & 4138 & 1.28 \\ 
Math. Comp. & mathcomput & 3608 & 1.3 \\ 
Math. Oper. Res. & MOR & 530 & 0 \\ 
Math. Program. & mathprog & 1684 & 1.38 \\ 
Math. Programming & mathprog & 1210 & 1.69 \\ 
Math. Res. Lett. & mrl & 1823 & 0.81 \\ 
Math. Z. & mathz & 4631 & 0.83 \\ 
Mem. Amer. Math. Soc. & bams & 879 & 2.5 \\ 
Nonlinearity & nonlinearity & 3222 & 1.18 \\ 
Nuclear Phys. B & NuclPhysB & 2256 & 0 \\ 
Numer. Linear Algebra Appl. & numLinAlgA & 1035 & 1.07 \\ 
Numer. Math. & numermath & 2720 & 1.56 \\ 
Oper. Res. & OpRe & 932 & 0 \\ 
Phys. D & physicad & 4908 & 0.75 \\ 
Probab. Theory Relat. Fields & PTRF & 86 & 1.81 \\ 
Probab. Theory Related Fields & PTRF & 2202 & 1.58 \\ 
Proc. Lond. Math. Soc. (3) & plms & 686 & 0 \\ 
Proc. London Math. Soc. (3) & crelle & 1153 & 1.26 \\ 
Publ. Mat. & PublMath & 848 & 0.78 \\ 
Publ. Math. Inst. Hautes \'Etudes Sci. & ihes & 129 & 4.2 \\ 
Q. J. Math. & qjm & 732 & 0 \\ 
Quart. J. Math. Oxford Ser. (2) & qjm & 549 & 0 \\ 
Random Structures Algorithms & random & 1206 & 0 \\ 
Rev. Mat. Iberoam. & rmibero & 442 & 1.11 \\ 
Rev. Mat. Iberoamericana & rmibero & 458 & 0 \\ 
SIAM J. Appl. Math. & siamjam & 3116 & 0 \\ 
SIAM J. Comput. & siamjc & 2651 & 0 \\ 
SIAM J. Control Optim. & siamco & 3425 & 1.08 \\ 
SIAM J. Math. Anal. & siamma & 3381 & 1.55 \\ 
SIAM J. Matrix Anal. Appl. & siamjmaa & 2160 & 1.63 \\ 
SIAM J. Numer. Anal. & siamjsc & 3766 & 1.88 \\ 
SIAM J. Optim. & siamopti & 1812 & 1.84 \\ 
SIAM J. Sci. Comput. & siamjsc & 3440 & 1.56 \\ 
SIAM Rev. & siamrev & 1165 & 0 \\ 
Scand. J. Stat. & ScandJStat & 447 & 0 \\ 
Scand. J. Statist. & ScandJStat & 838 & 0 \\ 
Siberian J. Differential Equations & jde & 17 & 0.0 \\ 
Statist. Sci. & StatSci & 711 & 0 \\ 
Statist. Sinica & StatSinica & 1646 & 0 \\ 
Stochastic Process. Appl. & SochProcAppl & 3435 & 0 \\ 
Stud. Appl. Math. & studAM & 1031 & 0 \\ 
Topology & topology & 1199 & 0 \\ 
Trans. Amer. Math. Soc. & jfa & 6956 & 1.23 \\ 

